ConEx: Efficient Exploration of Big-Data System Configurations for Better Performance

Configuration space complexity makes the big-data software systems hard to configure well. Consider Hadoop, with over nine hundred parameters, developers often just use the default configurations provided with Hadoop distributions. The opportunity costs in lost performance are significant. Popular learning-based approaches to auto-tune software does not scale well for big-data systems because of the high cost of collecting training data. We present a new method based on a combination of Evolutionary Markov Chain Monte Carlo (EMCMC) sampling and cost reduction techniques to cost-effectively find better-performing configurations for big data systems. For cost reduction, we developed and experimentally tested and validated two approaches: using scaled-up big data jobs as proxies for the objective function for larger jobs and using a dynamic job similarity measure to infer that results obtained for one kind of big data problem will work well for similar problems. Our experimental results suggest that our approach promises to significantly improve the performance of big data systems and that it outperforms competing approaches based on random sampling, basic genetic algorithms (GA), and predictive model learning. Our experimental results support the conclusion that our approach has strongly demonstrated potential to significantly and cost-effectively improve the performance of big data systems.

==> reviews_1.txt <==
Editor's comments

The reviewers have a lot of positive comments about the manuscript. 
However, there are some major concerns including missing closely related work, 
details and motivation of the approach (e.g., the "Scale-Up" approach), and 
details and justification of evaluation (e.g., does the benefit outweigh the cost). 
We hope the authors find the reviews useful in improving the manuscript and we look 
forward to the revision submission!


Reviewers' Comments

Please note that some reviewers may have included additional comments in a separate file. 
If a review contains the note "see the attached file" under Section III A - Public Comments, 
you will need to log on to ScholarOne Manuscripts  to view the file. After logging in, select 
the Author Center, click on the "Manuscripts with Decisions" queue and then clicking on the 
"view decision letter" link for this manuscript. You must scroll down to the very bottom of the 
letter to see the file(s), if any.  This will open the file that the reviewer(s) or the Associate 
Editor included for you along with their review.

Reviewer: 1

Having said that, I have a few concerns with the current version of the submission.

Some closely related papers are not cited and not compared with.

- Some previous work on configuration tuning for big data systems: "BestConfig: Tapping the Performance Potential of Systems via Automatic Configuration Tuning", SOCC'17; "Datasize-aware high dimensional configurations auto-tuning of in-memory cluster computing", ASPLOS'18.

- There are previous work that uses one set of applications' configuration setting / performance model to predict new application's configuration setting/performance model, which is very related to the Scale-Out idea in the paper. Those work should be cited and discussed. For example, "A Probabilistic Graphical Model-based Approach for Minimizing Energy under Performance Constraints", ASPLOS 2015.

Regarding the ideas, I am concerned with the "Scale-Up" approach. I understand that it could work very well in many cases. However, there will also be other cases where memory consumption constraints and I/O overhead trade-offs will be very different for workloads with different sizes, which will invalidate the Scale-Up heuristics.

Can you explain how much manual effort is involved in pre-processing the configuration space (i.e., picking configurations and sub-samples)?
Further more, how is your result sensitive to this manual process? If I put in a couple of more configurations, how does that affect the training/sampling performance and result?
For sub-sample during the pre-processing, are the final selected configurations limited to the sub-sampled configuration space? if so, isn't there a trade-off there that worth evaluation --- the bigger configuration space will cause longer training time, but may produce better-performing configurations at the end?

The presentation of the MCMC algorithm is difficult to understand. For example, what exactly is the "distribution" and "target distribution"? And, why is the "acceptance/rejection" probability computed like that in equation 2?

About Evaluation:

-  Why not using "tiny" workloads in scale-up experiments? Have you tried them?

- I understand that MMME is not the most suitable metric in your context. However, I feel it would still be useful to know what it is for your algorithm and some alternative algorithms.

- Do we know the oracle results? Is there any way (e.g., within a small configuration space) that we can know the true-best configuration and then see how far away ConEx (and other techniques)'s results are from that true oracle performance?

- A minor question: why is Spark so hard to improve?

- The discussion about "fifty production-scale jobs" is a little bit confusing. Where does this fifty come from? Are you saying the top 50's performance are close to each other?

Minor comments:
There seem to be typos of incomplete sentences -- Table 4a's caption and the end of page 10.

Overall, ConEx seems to be a very promising technique. I just wish there could be some extra experiments and some extra related-work discussion.

Reviewer: 2

Public Comments (these will be made available to the author)
Continuous space complexity makes the big-data software systems hard to configure well. On the other side, the existing learning-based approaches can hardly be applied due to the high cost of training data collection. To address this problem, this paper presents a new method based on a combination of Evolutionary Markov Chain Monte Carlo (EMCMC) sampling and cost reduction technique, which aims to select better-performance configurations for big data systems. Finally, this paper evaluates the proposed approach on the HiBench benchmark, and finds it outperforms the existing approaches to large extent.

I like this paper because of its practical problem, well-designed approach, and clear experimental design and analysis. In particular, big-data systems are widely adopted but its complex configuration has not been fully studied at all. Therefore, this paper targets at a timing and practical problem. Moreover, the proposed approach is novel and the experiment is well-designed.

Besides, I have the following comments, which may be addressed in the next version.
1. According to the last paragraph of Section 2.2, the limitation/challenges do not exist because the configuration space is too large. Why? Could you give a brief introduction here?
2. Section 2.4 presents a novel Evolutionary-MCMC algorithm, which picks a random subset of the measured configurations without considering their measured performance (the original sentence is “We measure the performance of the initial configurations, and pick a random subset of the measured configurations”)? Please double check here.
3. It seems that the proposed EMCMC approach is general and can be applied to other problems? Could you please discuss its generality a bit?
4. Why 44 and 27 versions are taken as the stopping criteria, shown by Table 2?
5. The proposed approach does not explore the whole space of each configuration parameter, but samples such space by defining small ranges of values of each parameter. Can you explain what influence does such sampling bring?
6. Where is the CPU time of each Spark/Hadoop job? I guess Table 4(b) may be one of them?  
7. I am not sure whether the configuration selected is specific some job, general to all jobs in Hadoop/Spark. Maybe I ignore something in this paper? The usage scenario of the proposed approach is not clear to me.
8. There are several small writing problems, e.g.,
(1) In page 6, “For example, we removed… version…” Here, version should be versions. In the same paragraph, table 2 should be Table 2. Moreover, this paragraph sometimes uses past tense, and sometimes uses present tense.  
(2) Please move the tables that are not in the same page of their corresponding contents, e.g., Table 2 and Table 4.
(3) The caption is Table 4(a) is not complete, “The baseline represents the .”
(4) Please Unify the abbreviation of each job in different tables. E.g., Table 4(b) and Table 4(c) use different (abbreviation) names.

To sum up,
+ This paper targets at a timely and practical software-engineering problem.
+ This paper presents a novel algorithm, EMCMC algorithm, to address this problem.
+ This paper present an experimental study with good design and analysis.
+ This paper is well-written.


Reviewer: 3

Public Comments (these will be made available to the author)
Summary:

+ Efficiency of big-data jobs is a highly relevant problem
+ Good performance improvements over baselines (but details of setup are unclear, see below)

- Some details of the approach are unclear
- Unclear setup of evaluation
- Lots of minor writing mistakes
- Overselling of results


The paper proposes a combination of genetic search and and Markov Chain Monte Carlo (MCMC) sampling to find configurations that lead to efficient execution of big-data jobs. The approach is sampling-based, i.e., it executes jobs with some configurations to obtain their execution time. Which configurations are sampled is decided based on an evolutionary algorithm, which creates new configurations through mutation and sampling. Instead of sampling from all configurations generated that way, the approach filters them using an MCMC model. After some iterations, the top-k configurations proposed by the approach for the next iteration are considered as the configurations suggested to use for efficient execution of the job. To avoid sampling from exactly the job that the approach is supposed to optimize, the paper explores two strategies: (i) sampling executions of jobs with a small workload to predict configurations of executions of the same job but with larger workloads; (ii) sampling executions of one job to predict configurations of another, semantically similar job. For the second strategy, the paper proposes estimating similarity based on system calls performed by the jobs. The work is evaluated with 2x5 benchmarks (for Hadoop and Spark) and compared against random sampling, an evolutionary algorithm without MCMC-based filtering, and an existing, learning-based approach.


This paper addresses an interesting and very relevant problem, and proposes a new combination to evolutionary algorithms and MCMC sampling to address it. While the design decisions that lead to the approach appears to be reasonable, some details of the work are not clear. More importantly, the description of the experimental setup and its results leave many questions open, making it difficult for me to support the current version of the paper. More specifically:

1) Details of the approach

The notion of accepting/rejecting configurations is not very well explained. To make this part easier to follow for readers not familiar with the Metropolis-Hastings algorithm, it may help to provide an example, ideally one that uses configurations.

To sample the space of all syntactically possible configurations, the approach relies on some kind of configuration model, which defines valid and invalid configurations. The paper briefly refers to prior work on how this part works. I'd like to see a more detailed description of this part, along with a description of how much effort it is to construct this configuration model.


2) Setup of evaluation and results

The perhaps most important question to evaluate this approach is whether the benefits of finding a better configuration outweighs the cost of gathering samples. The current draft answer this question only partially, because for several experiments, it itsn't clear how exactly the configuration used to obtain some speedup was found. Under RQ1-2, the paper mentions that the authors evaluated each of the top-50 best performing configurations. Which of these configurations is used to compute Table 4, i.e., the evaluation of the scale-up and scale-out hypotheses? Picking the best of the top-50 predicted configurations seems very unrealistic, because to find which of the top-50 is the best, one has to run all configurations, which imposes a huge cost.

On p11 (first paragraph), the authors briefly describe that picking among the top candidates doesn't make much of a difference, but detailed results are omitted. Is this true for top-3, top-5, or top-50? Please provide more detailed results.

For RQ1-4, which evaluates the scale-up hypothesis, it again isn't clear which of the suggested configurations is used. The best of the top-50? A randomly sampled from the top-50? Please elaborate.

Assuming that the authors picked the best of the top-50 configurations, I'd be more interested in a setup where only the top-1 suggestion is used. This seems more realistic, as it doesn't require running all top-50 configurations.

RQ2 gives results only for Hadoop. Why is Spark omitted?


3) Other presentation issues

To what extent is the proposed solution specific to big-data jobs? The general idea of addressing a search problem through a combination of genetic search and MCMC sampling seems much more general. The paper could become relevant beyond its current scope by further discussing the generality of the proposed algorithm.

The definition of "dynamically similar" is explained very late. I'd prefer to get at least an idea of how the authors implement this concept early on.

Algorithm 2 could be represented as a simple mathematical formula that describes the two cases. Especially given that this part is adapted from [36], the space currently used for the algorithm could be used better.

Section 4.4 says "these accuracy measures are best suited for traditional machine learning based performance optimization models". Why is this?

Several points about the setup for RQ3 are unclear:
* The paper says that it "directly used the model published by Nair et al.". At the same time, the prior work seems to have used a different benchmark, which means reusing a pre-trained model isn't meaningful. Did the authors train the Nair et al. model on data from the benchmarks used in this submission?
* The description refers to RQ4, but there isn't any RQ4 in the paper.

The evaluation uses marketing-inspired language (e.g., "up to xxx%" improvement). Instead of highlighting the best case, please describe a more complete picture, e.g., by highlighting the average case.

The paper contains various minor writing mistakes -- too many to list completely here. A few examples (but, please carefully revise this paper before resubmission):
p4: is more closer to
    On the other hand,new
    is less closer to
    the new point is the target distribution
    not close to target distribution
    to behave as optimization algorithm
p5: from a high-dimensional distributions
p7: the values of the same parameter is exchanged
    takes two performances as input ["performance" has no plural]
p9: The baseline represents the .
